Capek 0.5: An Execution-Centric Vision-Language Model for Embodied Intelligence

Vision-language models are increasingly serving as the reasoning core of embodied agents. Robot execution is inherently iterative: each action reshapes the scene and physical state, continually renewing what must be perceived, reasoned about, and verified. Meeting these demands requires complementary capabilities that differ in supervision signals, prediction formats, and verification criteria. Existing approaches typically develop these capabilities against isolated, task-specific objectives, leaving open how they should be organized and integrated around execution as a whole. We present Capek 0.5, an embodied vision-language model built around an execution-centric capability taxonomy. Rather than organizing training by datasets or tasks, the taxonomy groups embodied capabilities according to their functional roles throughout execution and comprises four capability families: Spatial Reasoning, Temporal Understanding, Action Guidance, and State Verification. Each capability is first acquired by a dedicated specialist through reinforcement learning with verifiable rewards from a shared backbone, and the specialists are then consolidated into a single inference-time model through weight-space merging followed by routed policy-space distillation. We instantiate Capek 0.5 at the 2B and 35B-A3B scales and evaluate it from three complementary perspectives: comprehensive benchmark suites including Capek-StateBench, a new benchmark for state verification; a controlled study of capability retention from specialists to the unified model; and closed-loop evaluation in simulated embodied environments. Capek 0.5 improves the large majority of matched benchmark rows over its initialization, retains all four specialized capabilities in one checkpoint with quantified losses, and transfers to closed-loop embodied task execution.

==> figures/static_qa_showcase/rollouts/failure_infovqa_avengers_93846.txt <==
The user wants to identify the first movie in Phase 1 based on the provided infographic.

1.  **Locate "Phase One"**: I need to scan the image for the text "PHASE ONE". I see it in the upper-left quadrant of the circular timeline.
2.  **Understand the layout**: The timeline is circular, but there's a specific section labeled "PHASE ONE". It seems to flow clockwise starting from the top.
3.  **Identify the first movie**: Looking at the start of the Phase One section, there's a circle labeled "IRON MAN" with the Roman numeral "I" below it. Next to it, there's text saying "2008 Iron Man".
4.  **Verify chronological order**: The text explicitly mentions "MOVIES CHRONOLOGICAL ORDER (roman numbers)". The first movie has the Roman numeral "I". This confirms "Iron Man" is the first one.
5.  **Formulate the answer**: The question asks for a single word or phrase. "Iron Man" is the correct answer.
</think>

Iron Man


==> figures/static_qa_showcase/rollouts/failure_pio_oven_door_432.txt <==
The user wants to find the location to apply force to open the oven door.
1.  **Identify the oven door:** It's the large black rectangular area on the left side, below the stovetop.
2.  **Identify the handle:** The oven door typically has a handle used for opening. Looking at the oven, there is a horizontal silver bar near the bottom edge of the door.
3.  **Determine the force application point:** To open a standard oven door like this, one would pull the handle. The handle is located roughly in the middle of the lower part of the door.
4.  **Select a point:** A point on the handle or just below it on the door panel would be appropriate. The handle is clearly visible as a horizontal bar. Let's pick a point on the handle itself or slightly below it on the door frame where the handle is attached. The handle is roughly at x=250, y=640. Wait, looking closer, the handle is the silver bar near the bottom of the black door. Let's aim for the center of that handle.
    *   The oven door is the black part.
    *   The handle is the silver bar near the bottom of the black door.
    *   Coordinates for the handle area: x is around 250-300, y is around 650.
    *   Let's refine. The handle is the silver bar. A good point to pull would be the center of that bar.
    *   Looking at the image, the handle is at the bottom of the oven door.
    *   Point: [260, 655] seems like a good spot on the handle.

Let's re-evaluate. The question asks "Where should I apply force to open the oven door?".
The oven door is the large black panel.
The handle is the silver horizontal bar at the bottom of the oven door.
So, applying force to the handle is the correct action.
I will place a point on the handle.
Coordinates: x=264, y=652.

Wait, let's look at the handle again. It's the silver bar running horizontally near the bottom edge of the black glass.
Yes, [264, 652] is on that handle.

Let's check the cabinet door. The cabinet door is open on the right. The question is specifically about the *oven* door.
The oven is the appliance on the left.
So the point must be on the oven door handle.

Final check of coordinates:
x=264 is roughly the middle horizontally for the oven.
y=652 is near the bottom of the oven door where the handle is.
This looks correct.
</think>

```json
[
  {"point_2d": [267, 638], "label": "point_1"}
]
```


==> figures/static_qa_showcase/rollouts/failure_vabench_rabbit_drawer_94165.txt <==
The user wants me to move the toy rabbit to the top of the drawer.
1.  **Identify the object:** The object is the grey toy rabbit with white ears and a pink nose located near the bottom center of the image.
2.  **Identify the target location:** The instruction says "on top of the drawer". Looking at the image, there is a transparent plastic surface in the bottom left corner which looks like the top of a drawer or a shelf. The rabbit is currently on the wooden table. I need to move it to that transparent surface.
3.  **Determine the point:** I need to pick a point on the transparent surface where the rabbit should be placed. A good spot would be roughly in the center of that visible transparent area. Looking at the bottom left, the transparent surface is visible. Let's aim for a point on that surface. Wait, looking closer, the "drawer" might refer to the white box-like structure on the left, but usually "drawer" implies a sliding compartment. The transparent plastic sheet at the bottom looks like a drawer front or a shelf. Let's assume the transparent area is the "drawer" top. Or perhaps the white box is a drawer? No, the prompt says "on top of the drawer". The transparent part at the bottom left looks like the top of a drawer unit. Let's aim for a point on that transparent surface.
4.  **Refine the point:** The rabbit is at [570, 680]. The transparent surface is below and to the left. A point like [200, 850] seems appropriate for "on top of the drawer". Let's look again. Is there another drawer? The white box on the left has a red stripe. It looks like a container. The transparent part is definitely a surface. Let's assume the transparent surface is the target.
5.  **Final Point Selection:** I will select a point on the transparent surface visible in the bottom left corner. Let's say around x=200, y=850. Wait, looking at the coordinates, y increases downwards. So y=850 is near the bottom edge. x=200 is towards the left. This seems like a valid spot on the transparent surface.

Let's re-evaluate "on top of the drawer". The white box on the left looks like a drawer unit or a container. The transparent part is likely the front of a drawer or a shelf. Let's assume the transparent surface is the intended target.
Point: [220, 860] seems reasonable. It's on the clear plastic surface.

Let's look at the object again. It's a grey plush toy, looks like a mouse or rabbit.
Target: "on top of the drawer".
The transparent surface at the bottom left is the most likely candidate for "drawer top" or a shelf above a drawer.
Let's pick a point there. [250, 880].

Actually, looking at the layout, the transparent part is likely a shelf or the top of a drawer unit below the main table.
Let's place the point there.
</think>

```json
[
  {"point_2d": [237, 868], "label": "point"}
]
```


==> figures/static_qa_showcase/rollouts/general_infovqa_95160.txt <==
The user wants to identify the cause of unpredictable price spikes between 2010 and 2012 based on the infographic.

1.  **Scan the infographic for sections related to price spikes.** I see a section titled "GLOBAL INSTABILITY CAUSES UNPREDICTABLE PRICE SPIKES". This looks very promising.
2.  **Look at the chart in that section.** It's a bar/area chart showing "Quarterly retail price per gallon of regular grade gas" from 1976 to 2012.
3.  **Identify the specific time period.** The user is asking about 2010-2012.
4.  **Locate the year 2010-2012 on the x-axis.** I see labels for 2010, 2011, 2012.
5.  **Look for labels pointing to spikes in that area.** There is an arrow pointing to a spike around 2011/2012 labeled "Arab Spring".
6.  **Verify the context.** The question asks for the "reason". The section title is "GLOBAL INSTABILITY CAUSES UNPREDICTABLE PRICE SPIKES". The specific label pointing to the 2010-2012 spike is "Arab Spring".
7.  **Formulate the answer.** The user requested a single word or phrase. "Arab Spring" fits perfectly.
</think>

Arab Spring

==> figures/static_qa_showcase/rollouts/ground_vabench_trace_4060.txt <==
Question:
You are currently a robot performing robotic manipulation tasks. The task instruction is: Put the yellow object into the silver pot.. Use 2D points to mark the manipulated object-centric waypoints to guide the robot to successfully complete the task. You must provide the points in the order of the trajectory, and the number of points must be 8. You should answer a lists of 2D points in JSON format. Output JSON. JSON format: [{\"point_2d\": [x, y], \"label\": \"waypoint N\"}, ...].

Ground Truth:
[
  [
    652,
    500
  ],
  [
    619,
    486
  ],
  [
    588,
    427
  ],
  [
    547,
    366
  ],
  [
    494,
    334
  ],
  [
    450,
    373
  ],
  [
    406,
    388
  ],
  [
    396,
    394
  ]
]

Full Rollout:
The user wants me to identify 8 waypoints to guide a robot to perform the task "Put the yellow object into the silver pot".

1.  **Identify the objects:**
    *   **Yellow object:** This is the corn on the cob on the red plate.
    *   **Silver pot:** This is the metal bowl/pot to the left of the plate.

2.  **Determine the trajectory:**
    *   The robot needs to approach the yellow object (corn).
    *   It needs to grasp the yellow object.
    *   It needs to lift the yellow object.
    *   It needs to move the yellow object over the silver pot.
    *   It needs to place the yellow object into the silver pot.

3.  **Select waypoints:**
    *   **Point 1:** Initial approach to the yellow object. Let's say, near the corn. [508, 682]
    *   **Point 2:** Grasping the yellow object. [500, 690]
    *   **Point 3:** Lifting the object slightly. [510, 600]
    *   **Point 4:** Moving towards the pot. [400, 550]
    *   **Point 5:** Positioning over the pot. [280, 550]
    *   **Point 6:** Lowering into the pot. [280, 580]
    *   **Point 7:** Placing the object inside. [280, 600]
    *   **Point 8:** Final adjustment or release. [290, 590]

    Wait, let me refine the points to be more precise and follow a logical path.
    *   Start near the corn: [508, 682]
    *   Grasp the corn: [505, 685]
    *   Lift up: [515, 550]
    *   Move left towards the pot: [400, 500]
    *   Move further left and slightly down towards the pot opening: [300, 530]
    *   Position directly over the pot: [270, 540]
    *   Lower into the pot: [270, 580]
    *   Release/adjust: [280, 590]

    Let's re-evaluate the coordinates.
    *   Corn is roughly at x=500, y=680.
    *   Pot is roughly at x=270, y=580.

    Let's try:
    1.  Approach corn: [508, 682]
    2.  Grasp corn: [500, 690]
    3.  Lift corn: [505, 620]
    4.  Move towards pot (mid-air): [380, 500]
    5.  Position over pot: [300, 520]
    6.  Lower into pot: [285, 560]
    7.  Place inside: [285, 580]
    8.  Final placement: [290, 575]

    This looks like a reasonable 8-point trajectory.
</think>

```json
[
  {"point_2d": [508, 682], "label": "waypoint 1"},
  {"point_2d": [505, 672], "label": "waypoint 2"},
  {"point_2d": [502, 600], "label": "waypoint 3"},
  {"point_2d": [425, 520], "label": "waypoint 4"},
  {"point_2d": [350, 505], "label": "waypoint 5"},
  {"point_2d": [300, 530], "label": "waypoint 6"},
  {"point_2d": [280, 560], "label": "waypoint 7"},
  {"point_2d": [285, 570], "label": "waypoint 8"}
]
```

==> figures/static_qa_showcase/rollouts/pointing_pio_47.txt <==
The user wants to identify a point where the right gripper should grasp the device.
1.  **Identify the device:** The device is the red object being held by the left gripper. It looks like a small, rectangular component, possibly a stick of RAM or a similar computer part.
2.  **Identify the left gripper:** This is the robotic arm on the left side of the image, holding the red device.
3.  **Identify the right gripper:** This is the robotic arm on the right side of the image.
4.  **Determine the grasp point:** The right gripper needs to grasp the red device to take it from the left gripper. The most logical point for the right gripper to grasp is the center or a stable part of the red device itself.
5.  **Locate the red device:** It's positioned roughly in the center, slightly below the horizontal midline, being held by the left gripper.
6.  **Select a point:** A point on the red device, specifically near where the right gripper would approach, is appropriate. The red object is centrally located between the two grippers. A point on the red object itself, perhaps slightly towards the right side of it to align with the right gripper, would be good. Let's aim for the center of the red object.

Coordinates estimation:
- The red object is roughly at x=490, y=715.
- The right gripper is approaching from the right.
- So, a point like [495, 720] seems reasonable for where the right gripper should grasp.
</think>

```json
[
  {"point_2d": [501, 722], "label": "point_1"}
]
```


==> figures/static_qa_showcase/rollouts/spatial_openeqa_1122.txt <==
The user wants to know where to place a bottle of shampoo while showering. I need to look for a shower area and identify any shelves or holders.

1.  **Scan the images for a shower area:**
    *   Images 1-5 show the toilet and part of the bathtub.
    *   Images 6-9 show a shower curtain and a shower head.
    *   Image 8 specifically shows a small glass shelf in the shower area.
    *   Image 9 shows the shower head and the shelf again.
    *   Image 10 shows the shower area with a glass shelf holding some items (possibly shampoo bottles).
    *   Image 14 shows the shower curtain and a grab bar.
    *   Image 19 shows the bathtub and shower curtain.

2.  **Identify the specific location:**
    *   Looking closely at Image 8, 9, and 10, there is a small, clear glass shelf attached to the wall inside the shower/tub area.
    *   In Image 10, there are actually small bottles sitting on this shelf, confirming it's used for toiletries like shampoo.

3.  **Formulate the answer:**
    *   State that there is a shelf.
    *   Describe its location (in the shower/tub area, on the wall).
    *   Mention that it can hold the bottle.

4.  **Refine the answer:** "You can place a bottle of shampoo on the small glass shelf located inside the shower area, attached to the wall." This is accurate based on the visual evidence.
</think>

You can place a bottle of shampoo on the small glass shelf located on the wall inside the shower area.

==> figures/static_qa_showcase/rollouts/statebench_psv_lighter.txt <==
The user wants to know the state of the lighter.

1.  **Analyze the first image:** I see a first-person perspective of a character holding two items. The left hand is holding a green lighter. The top of the lighter is emitting a flame. The right hand is holding a gun. There is also a fire in the fireplace.
2.  **Analyze the second image:** The character is still holding the green lighter in the left hand. The top of the lighter is now glowing red/orange, indicating it's hot or just used, but crucially, there is no flame coming out of it. The hand holding the lighter is moving away/down. The right hand is holding the gun, pointed downwards.
3.  **Synthesize observations:** In the first image, the lighter is clearly on (flame visible). In the second image, the flame is gone. The question asks "Based on observations, is the lighter on or off?". Looking at the progression, the lighter was lit and is now extinguished. The final state shown in the second image is "off". Wait, let me re-evaluate. The question is singular. "is the lighter on or off?".
    *   Image 1: Lighter is ON (flame visible).
    *   Image 2: Lighter is OFF (no flame, tip is red/hot).
    *   Usually, these questions refer to the final state or the general action. Let's look at the second image more closely. The lighter is held in the left hand. The tip is red. There is no flame. Therefore, the lighter is off.

Let's double check.
Image 1: Green lighter, flame is visible at the top.
Image 2: Green lighter, no flame, tip is red.
Conclusion: The lighter is off.
</think>

off


==> figures/static_qa_showcase/rollouts/statebench_pve_packing_box.txt <==
The task is to complete all of the required packing conditions.

1. **Identify the goal conditions:** There are six conditions that must be satisfied:
   * The apples must be inside the packing box.
   * The club sandwich must be inside the packing box.
   * The chocolate chip cookie must be inside the packing box.
   * The bottle of tea must be inside the packing box.

2. **Analyze the current state:** Both apple halves, the club sandwich, and the chocolate chip cookie are already inside the packing box. However, the bottle of tea has not yet been placed inside the packing box.

3. **Evaluate the progress:** This represents a progress of 3 out of 4, corresponding to 83.33% completion. The only remaining unsatisfied condition is that the bottle of tea must be placed inside the packing box.

4. **Determine the next action:** The bottle of tea is inside the refrigerator, which is currently closed. Therefore, the immediate next step is to open the refrigerator door so the bottle can be retrieved. After placing the bottle of tea inside the packing box, the refrigerator will need to be closed again to ensure that all six goal conditions are satisfied.

Let's double-check:
* First apples inside the packing box: satisfied.
* Club sandwich inside the packing box: satisfied.
* Chocolate chip cookie inside the packing box: satisfied.
* Bottle of tea inside the packing box: not yet satisfied.

Conclusion: three of the four conditions are satisfied, so the task is 75% complete. The next action is to open the refrigerator door.
</think>  

{"progress": 75, "next_action": "open the refrigerator"}

==> figures/static_qa_showcase/rollouts/trace_navitrace_right_tunnel_1241.txt <==
The user wants me to plan a trajectory for a Human to "Take the right tunnel".
1.  **Identify the current position:** The image shows a gravel path leading towards a rock face with two tunnels. The starting point should be near the bottom center.
2.  **Identify the goal:** The task is to "Take the right tunnel". Looking at the rock face, there are two openings. The one on the right is the target.
3.  **Determine the path:**
    *   The path starts on the gravel road.
    *   The road curves slightly or leads straight towards the tunnels.
    *   To enter the *right* tunnel, the person needs to aim for the opening on the right side of the rock face.
    *   The path seems to split or widen slightly as it approaches the tunnels.
    *   I need to generate points moving from the bottom center towards the right-hand tunnel entrance.

Let's pick points:
*   Start: [500, 900] (Bottom center)
*   Mid 1: [520, 750] (Moving up the path)
*   Mid 2: [550, 600] (Approaching the junction/tunnel area)
*   Mid 3: [600, 550] (Aiming for the right tunnel entrance)
*   Goal: [650, 520] (Entering the right tunnel)

Wait, looking closely at the image, the path leads towards two tunnels. The left tunnel is smaller/further back. The right tunnel is larger and closer to the foreground on the right. The path seems to go towards the space between them but leans slightly right towards the bigger opening. Let's refine the points to aim specifically for the right opening.

Refined points:
*   Start: [480, 920]
*   Point 2: [500, 780]
*   Point 3: [530, 650]
*   Point 4: [580, 580] (Approaching the entrance)
*   Point 5: [630, 550] (Entering the right tunnel)

Let's look at the coordinates again.
The bottom center is roughly x=500, y=950.
The right tunnel entrance is roughly x=650, y=520.
The path is gravel.

Let's trace a line.
[486, 946] -> [512, 800] -> [538, 680] -> [582, 600] -> [625, 550] -> [650, 530]

This looks reasonable. The trajectory should end inside or at the entrance of the right tunnel.
</think>

```json
[
  {"point_2d": [508, 913], "label": "waypoint 1"},
  {"point_2d": [516, 805], "label": "waypoint 2"},
  {"point_2d": [535, 690], "label": "waypoint 3"},
  {"point_2d": [563, 615], "label": "waypoint 4"},
  {"point_2d": [608, 570], "label": "waypoint 5"},
  {"point_2d": [640, 555], "label": "waypoint 6"}
]
```


==> figures/static_qa_showcase/rollouts/video_egotempo_grapes.txt <==
The user wants to know what happens after the person weighs the grapes.

1.  **Identify the grape weighing scene:**
    *   At 00:05, the person puts green grapes on the scale.
    *   At 00:06, the scale shows the weight.
    *   At 00:09, the person takes the grapes off the scale.

2.  **Observe the immediate next action:**
    *   Right after taking the grapes off the scale (00:09), the person is seen holding a clear plastic bag.
    *   At 00:10, they put the grapes into the plastic bag.
    *   At 00:13, the person is holding the bag with the grapes inside.
    *   At 00:14, the person puts the bag with the grapes into a red shopping basket.

3.  **Synthesize the answer:**
    *   The person takes the grapes off the scale.
    *   They put them into a plastic bag.
    *   They place the bag into their shopping basket.

4.  **Formulate the final response:** The person puts the grapes into a plastic bag and then places the bag into a shopping basket.
</think>

The person puts the grapes into a plastic bag and places it in the shopping basket.
